Low-rank eigenvalue solvers for block-sparse matrix product states

We consider an iterative eigensolver for Schr\"odinger equations that constructs low-rank approximations of eigenfunctions with accuracy-adapted ranks, with particular focus on fermionic Schr\"odinger equations in second-quantized form and on matrix product state approximations enforcing particle number conservation. We provide a complete analysis of a solver based on preconditioned inverse iteration combined with rank truncation and propose a generalization to subspace iteration for the joint approximation of several eigenspaces. The practical performance of the method is illustrated by numerical tests for several model problems.

==> numbers/exp15_KhighD1N6_data.txt <==
\newcommand{\exponefiveKhighDoneNsixK}{\ensuremath{24}}
\newcommand{\exponefiveKhighDoneNsixmmax}{\ensuremath{18}}
\newcommand{\exponefiveKhighDoneNsixmmin}{\ensuremath{5}}
\newcommand{\exponefiveKhighDoneNsixb}{\ensuremath{4}}
\newcommand{\exponefiveKhighDoneNsixN}{\ensuremath{6}}
\newcommand{\exponefiveKhighDoneNsixgamma}{\ensuremath{0}}
\newcommand{\exponefiveKhighDoneNsixD}{\ensuremath{1}}
\newcommand{\exponefiveKhighDoneNsixcfT}{\ensuremath{4}}
\newcommand{\exponefiveKhighDoneNsixcfV}{\ensuremath{4}}
\newcommand{\exponefiveKhighDoneNsixreltol}{\ensuremath{10^{-10}}}
\newcommand{\exponefiveKhighDoneNsixTVtol}{\ensuremath{0}}
\newcommand{\exponefiveKhighDoneNsixB}{\ensuremath{3594}}
\newcommand{\exponefiveKhighDoneNsixtone}{\ensuremath{-8.0}}
\newcommand{\exponefiveKhighDoneNsixttwo}{\ensuremath{0.31}}
\newcommand{\exponefiveKhighDoneNsixtKmone}{\ensuremath{39.84}}
\newcommand{\exponefiveKhighDoneNsixtK}{\ensuremath{44.41}}
\newcommand{\exponefiveKhighDoneNsixtmin}{\ensuremath{7.35}}
\newcommand{\exponefiveKhighDoneNsixtmax}{\ensuremath{222.41}}
\newcommand{\exponefiveKhighDoneNsixT}{\ensuremath{30.28}}
\newcommand{\exponefiveKhighDoneNsixkappa}{\ensuremath{25.7016}}
\newcommand{\exponefiveKhighDoneNsixcalg}{\ensuremath{0.32}}
\newcommand{\exponefiveKhighDoneNsixupper}{\ensuremath{1.32}}
\newcommand{\exponefiveKhighDoneNsixlower}{\ensuremath{0.68}}
\newcommand{\exponefiveKhighDoneNsixlambdaoneIO}{\ensuremath{6.77806410391899}}
\newcommand{\exponefiveKhighDoneNsixepsiter}{\ensuremath{0.32}}
\newcommand{\exponefiveKhighDoneNsixepsnum}{\ensuremath{0.34}}
\newcommand{\exponefiveKhighDoneNsixsq}{\ensuremath{0.5}}
\newcommand{\exponefiveKhighDoneNsixlengthS}{\ensuremath{7}}

